System-Theoretic Analysis of Extended Cellular Potts Models for Tumor Invasion

The Cellular Potts Model has emerged as a standard framework for modeling multicellular systems and metastatic progression. Yet, computational extensions incorporating cell movement within spatial gradients of Extracellular Matrix (ECM), an important element of the tissue microenvironment, lack theoretical foundations. This work provides a system-theoretic formulation and analysis of Extended Cellular Potts Models (ECPMs) that explicitly couple tumor dynamics with ECM degradation. We reformulate the ECPM as an interconnected dynamical system: a stochastic process describing a network of locally interacting tumor cells coupled to a jump-linear system describing ECM evolution. By exploiting the sparse energy structure of the model, we characterize asymptotic ECM behavior, transition probabilities with uniform bounds, and global system convergence. In one-dimensional settings, we derive closed-form expressions for invasion time probabilities, revealing how mean invasion time depends on local ECM gradients, number of cells and their tendency to maintain a target volume. Numerical simulations validate theoretical predictions, establishing a principled foundation for analyzing haptotaxis-driven invasion in Potts-based models.

==> abstract.txt <==
The Cellular Potts Model has emerged as a standard framework for modeling multicellular systems and metastatic progression. Yet, computational extensions incorporating cell movement within spatial gradients of Extracellular Matrix (ECM), an important element of the tissue microenvironment, lack theoretical foundations. This work provides a system-theoretic formulation and analysis of Extended Cellular Potts Models (ECPMs) that explicitly couple tumor dynamics with ECM degradation. We reformulate the ECPM as an interconnected dynamical system: a stochastic process describing a network of locally interacting tumor cells coupled to a jump-linear system describing ECM evolution. By exploiting the sparse energy structure of the model, we characterize asymptotic ECM behavior, transition probabilities with uniform bounds, and global system convergence. In one-dimensional settings, we derive closed-form expressions for invasion time probabilities, revealing how mean invasion time depends on local ECM gradients, number of cells and their tendency to maintain a target volume. Numerical simulations validate theoretical predictions, establishing a principled foundation for analyzing haptotaxis-driven invasion in Potts-based models.

